The Differentiable Feasibility Pump

Although nearly 20 years have passed since its conception, the feasibility pump algorithm remains a widely used heuristic to find feasible primal solutions to mixed-integer linear problems. Many extensions of the initial algorithm have been proposed. Yet, its core algorithm remains centered around two key steps: solving the linear relaxation of the original problem to obtain a solution that respects the constraints, and rounding it to obtain an integer solution. This paper shows that the traditional feasibility pump and many of its follow-ups can be seen as gradient-descent algorithms with specific parameters. A central aspect of this reinterpretation is observing that the traditional algorithm differentiates the solution of the linear relaxation with respect to its cost. This reinterpretation opens many opportunities for improving the performance of the original algorithm. We study how to modify the gradient-update step as well as extending its loss function. We perform extensive experiments on MIPLIB instances and show that these modifications can substantially reduce the number of iterations needed to find a solution.

==> plots/csv/fp_sensitivity.csv <==
gamma,nb_fail,eta,nb_fail2
0.2,31,0.2,32
0.5,29,0.5,29
0.75,29,0.75,30
0.9,31,0.9,29
0.95,28,0.95,28
1,28,1,28


==> plots/csv/integrality_loss.csv <==
0.0,0.0,0.0,0.0
0.01,0.1,0.01,0.0001
0.02,0.1414213562373095,0.02,0.0004
0.03,0.17320508075688773,0.03,0.0009
0.04,0.2,0.04,0.0016
0.05,0.22360679774997896,0.05,0.0025000000000000005
0.06,0.2449489742783178,0.06,0.0036
0.07,0.2645751311064591,0.07,0.004900000000000001
0.08,0.282842712474619,0.08,0.0064
0.09,0.3,0.09,0.0081
0.1,0.31622776601683794,0.1,0.010000000000000002
0.11,0.33166247903553997,0.11,0.0121
0.12,0.34641016151377546,0.12,0.0144
0.13,0.36055512754639896,0.13,0.016900000000000002
0.14,0.37416573867739417,0.14,0.019600000000000003
0.15,0.3872983346207417,0.15,0.0225
0.16,0.4,0.16,0.0256
0.17,0.41231056256176607,0.17,0.028900000000000006
0.18,0.4242640687119285,0.18,0.0324
0.19,0.43588989435406733,0.19,0.0361
0.2,0.4472135954999579,0.2,0.04000000000000001
0.21,0.458257569495584,0.21,0.04409999999999999
0.22,0.469041575982343,0.22,0.0484
0.23,0.47958315233127197,0.23,0.0529
0.24,0.4898979485566356,0.24,0.0576
0.25,0.5,0.25,0.0625
0.26,0.5099019513592785,0.26,0.06760000000000001
0.27,0.5196152422706632,0.27,0.0729
0.28,0.5291502622129182,0.28,0.07840000000000001
0.29,0.5385164807134504,0.29,0.0841
0.3,0.5477225575051661,0.3,0.09
0.31,0.5567764362830022,0.31,0.0961
0.32,0.565685424949238,0.32,0.1024
0.33,0.5744562646538028,0.33,0.10890000000000001
0.34,0.5830951894845301,0.34,0.11560000000000002
0.35,0.5916079783099616,0.35,0.12249999999999998
0.36,0.6,0.36,0.1296
0.37,0.6082762530298219,0.37,0.1369
0.38,0.6164414002968976,0.38,0.1444
0.39,0.6244997998398398,0.39,0.1521
0.4,0.6324555320336759,0.4,0.16000000000000003
0.41,0.6403124237432849,0.41,0.16809999999999997
0.42,0.648074069840786,0.42,0.17639999999999997
0.43,0.6557438524302001,0.43,0.18489999999999998
0.44,0.6633249580710799,0.44,0.1936
0.45,0.6708203932499369,0.45,0.2025
0.46,0.6782329983125268,0.46,0.2116
0.47,0.6855654600401044,0.47,0.22089999999999999
0.48,0.6928203230275509,0.48,0.2304
0.49,0.7,0.49,0.24009999999999998
0.5,0.7071067811865476,0.5,0.25
0.51,0.7,0.49,0.24009999999999998
0.52,0.6928203230275509,0.48,0.2304
0.53,0.6855654600401044,0.47,0.22089999999999999
0.54,0.6782329983125268,0.45999999999999996,0.21159999999999995
0.55,0.6708203932499369,0.44999999999999996,0.20249999999999996
0.56,0.6633249580710799,0.43999999999999995,0.19359999999999997
0.57,0.6557438524302001,0.43000000000000005,0.18490000000000004
0.58,0.6480740698407861,0.42000000000000004,0.17640000000000003
0.59,0.6403124237432849,0.41000000000000003,0.16810000000000003
0.6,0.6324555320336759,0.4,0.16000000000000003
0.61,0.6244997998398398,0.39,0.1521
0.62,0.6164414002968976,0.38,0.1444
0.63,0.6082762530298219,0.37,0.1369
0.64,0.6,0.36,0.1296
0.65,0.5916079783099616,0.35,0.12249999999999998
0.66,0.58309518948453,0.33999999999999997,0.11559999999999998
0.67,0.5744562646538028,0.32999999999999996,0.10889999999999997
0.68,0.565685424949238,0.31999999999999995,0.10239999999999996
0.69,0.5567764362830022,0.31000000000000005,0.09610000000000003
0.7,0.5477225575051662,0.30000000000000004,0.09000000000000002
0.71,0.5385164807134505,0.29000000000000004,0.08410000000000002
0.72,0.5291502622129182,0.28,0.07840000000000001
0.73,0.5196152422706632,0.27,0.0729
0.74,0.5099019513592785,0.26,0.06760000000000001
0.75,0.5,0.25,0.0625
0.76,0.4898979485566356,0.24,0.0576
0.77,0.4795831523312719,0.22999999999999998,0.05289999999999999
0.78,0.4690415759823429,0.21999999999999997,0.04839999999999999
0.79,0.45825756949558394,0.20999999999999996,0.044099999999999986
0.8,0.44721359549995787,0.19999999999999996,0.03999999999999998
0.81,0.4358898943540673,0.18999999999999995,0.03609999999999998
0.82,0.42426406871192857,0.18000000000000005,0.03240000000000002
0.83,0.4123105625617661,0.17000000000000004,0.028900000000000012
0.84,0.4,0.16000000000000003,0.02560000000000001
0.85,0.3872983346207417,0.15000000000000002,0.022500000000000006
0.86,0.37416573867739417,0.14,0.019600000000000003
0.87,0.36055512754639896,0.13,0.016900000000000002
0.88,0.34641016151377546,0.12,0.0144
0.89,0.33166247903553997,0.10999999999999999,0.012099999999999998
0.9,0.3162277660168379,0.09999999999999998,0.009999999999999995
0.91,0.29999999999999993,0.08999999999999997,0.008099999999999994
0.92,0.28284271247461895,0.07999999999999996,0.006399999999999993
0.93,0.26457513110645897,0.06999999999999995,0.004899999999999993
0.94,0.2449489742783179,0.06000000000000005,0.0036000000000000064
0.95,0.22360679774997907,0.050000000000000044,0.0025000000000000044
0.96,0.2000000000000001,0.040000000000000036,0.001600000000000003
0.97,0.1732050807568878,0.030000000000000027,0.0009000000000000016
0.98,0.14142135623730956,0.020000000000000018,0.0004000000000000007
0.99,0.10000000000000005,0.010000000000000009,0.00010000000000000018
1.0,0.0,0.0,0.0


==> plots/csv/soft_rounding.csv <==
0.0,0.0,2.866515719235352e-7,0.006209665325776159,1.4867195147342977e-5,0.0876415024678427
0.01,0.0,4.791832766137816e-7,0.007142810735271454,2.4389607458933652e-5,0.09918677195897668
0.02,0.0,7.93328151948991e-7,0.008197535924596155,3.9612990910320756e-5,0.1119726514742145
0.03,0.0,1.3008074538634062e-6,0.009386705534838558,6.369825178867124e-5,0.1260910995759721
0.04,0.0,2.1124547024964357e-6,0.010724110021675837,0.00010140852065486758,0.14163518870800593
0.05,0.0,3.3976731247387093e-6,0.012224472655044671,0.00015983741106905474,0.15869825917833708
0.06,0.0,5.412543907734602e-6,0.01390344751349859,0.0002494247129005362,0.17737296423115728
0.07,0.0,8.539905471005582e-6,0.015777607391090465,0.0003853519674208713,0.1977502079468511
0.08,0.0,1.3345749015902797e-5,0.017864420562816563,0.0005894306775654005,0.21991797990213616
0.09,0.0,2.0657506912491463e-5,0.020182215405704418,0.0008926165717713292,0.2439600928959138
0.1,0.0,3.167124183311998e-5,0.02275013194817921,0.0013383022576488536,0.26995483256594033
0.11,0.0,4.8096344017589665e-5,0.025588059521638562,0.001986554713927727,0.29797353034408036
0.12,0.0,7.234804392508565e-5,0.02871655981600174,0.002919469257914603,0.328079073873383
0.13,0.0,0.00010779973347740945,0.03215677479561374,0.004247802705507522,0.3603243716810901
0.14,0.0,0.00015910859015755285,0.03593031911292577,0.00611901930113773,0.3947507915044709
0.15,0.0,0.0002326290790355401,0.040059156863817114,0.008726826950457617,0.4313865941325578
0.16,0.0,0.0003369292656768552,0.044565462758543006,0.01232219168473021,0.47024538688443485
0.17,0.0,0.0004834241423837815,0.0494714680336481,0.01722568939053684,0.5113246228198904
0.18,0.0,0.0006871379379158604,0.054799291699557995,0.023840882014648443,0.554604173397278
0.19,0.0,0.0009676032132183154,0.06057075800205902,0.032668190561999245,0.6000450034849283
0.2,0.0,0.0013498980316301035,0.06680720126885809,0.04431848411938012,0.6475879783294589
0.21,0.0,0.001865813300384045,0.07352925960964829,0.05952532419775849,0.6971528322268011
0.22,0.0,0.0025551303304279793,0.08075665923377096,0.07915451582979957,0.7486373281787241
0.23,0.0,0.0034669738030406183,0.08850799143740207,0.10420934814422592,0.801916636709598
0.24,0.0,0.004661188023718732,0.0968004845856103,0.13582969233685613,0.8568429602390368
0.25,0.0,0.006209665325776159,0.10564977366685524,0.1752830049356854,0.9132454269451096
0.26,0.0,0.008197535924596155,0.11506967022170822,0.223945302948429,0.9709302749160648
0.27,0.0,0.010724110021675837,0.12507193563715024,0.28327037741601185,1.029681343599874
0.28,0.0,0.01390344751349859,0.13566606094638267,0.35474592846231456,1.089260885162753
0.29,0.0,0.017864420562816563,0.1468590563758959,0.4398359598042719,1.1494107034211651
0.3,0.0,0.02275013194817921,0.15865525393145696,0.5399096651318807,1.2098536225957168
0.31,0.0,0.02871655981600174,0.17105612630848177,0.656158147746766,1.2702952823459452
0.32,0.0,0.03593031911292577,0.18406012534675953,0.7895015830089418,1.3304262494937744
0.33,0.0,0.044565462758543006,0.19766254312269238,0.9404907737688697,1.3899244306549825
0.34,0.0,0.054799291699558106,0.21185539858339675,1.1092083467945564,1.4484577638074139
0.35,0.0,0.06680720126885809,0.22662735237686815,1.2951759566589165,1.5056871607740219
0.36,0.0,0.08075665923377096,0.24196365222307303,1.4972746563574482,1.5612696668338064
0.37,0.0,0.0968004845856103,0.2578461108058647,1.7136859204780737,1.6148617983395712
0.38,0.0,0.11506967022170822,0.27425311775007355,1.9418605498321295,1.6661230144589982
0.39,0.0,0.13566606094638267,0.29115968678834636,2.178521770325506,1.7147192750969196
0.4,0.0,0.15865525393145707,0.3085375387259869,2.419707245191434,1.7603266338214976
0.41,0.0,0.18406012534675942,0.32635522028791997,2.6608524989875475,1.8026348123082396
0.42,0.0,0.21185539858339664,0.3445782583896758,2.8969155276148273,1.8413507015166166
0.43,0.0,0.24196365222307303,0.3631693488243809,3.122539333667613,1.8762017345846895
0.44,0.0,0.27425311775007355,0.3820885778110473,3.3322460289179965,1.9069390773026207
0.45,0.0,0.3085375387259869,0.4012936743170763,3.520653267642995,1.9333405840142461
0.46,0.0,0.34457825838967593,0.420740290560897,3.682701403033234,1.9552134698772796
0.47,0.0,0.3820885778110472,0.4403823076297574,3.813878154605241,1.9723966545394445
0.48,0.0,0.4207402905608969,0.460172162722971,3.910426939754559,1.9847627373850592
0.49,0.0,0.460172162722971,0.4800611941616275,3.9695254747701183,1.9922195704738201
0.5,0.0,0.5,0.5,3.989422804014327,1.9947114020071635
0.51,1.0,0.5398278372770291,0.5199388058383725,3.9695254747701183,1.9922195704738201
0.52,1.0,0.5792597094391031,0.5398278372770291,3.910426939754559,1.9847627373850592
0.53,1.0,0.6179114221889528,0.5596176923702425,3.813878154605241,1.9723966545394445
0.54,1.0,0.6554217416103243,0.5792597094391031,3.682701403033233,1.9552134698772794
0.55,1.0,0.6914624612740132,0.5987063256829238,3.5206532676429942,1.933340584014246
0.56,1.0,0.7257468822499267,0.6179114221889528,3.3322460289179956,1.9069390773026205
0.57,1.0,0.7580363477769269,0.636830651175619,3.1225393336676137,1.87620173458469
0.58,1.0,0.7881446014166033,0.6554217416103241,2.896915527614828,1.841350701516617
0.59,1.0,0.8159398746532405,0.6736447797120799,2.6608524989875493,1.80263481230824
0.6,1.0,0.8413447460685429,0.691462461274013,2.419707245191434,1.7603266338214976
0.61,1.0,0.8643339390536173,0.7088403132116536,2.178521770325506,1.7147192750969196
0.62,1.0,0.8849303297782918,0.7257468822499265,1.9418605498321295,1.6661230144589982
0.63,1.0,0.9031995154143897,0.7421538891941353,1.7136859204780737,1.6148617983395712
0.64,1.0,0.919243340766229,0.758036347776927,1.4972746563574482,1.5612696668338064
0.65,1.0,0.9331927987311419,0.7733726476231318,1.2951759566589165,1.5056871607740219
0.66,1.0,0.945200708300442,0.7881446014166034,1.1092083467945553,1.4484577638074136
0.67,1.0,0.955434537241457,0.8023374568773076,0.9404907737688686,1.389924430654982
0.68,1.0,0.9640696808870742,0.8159398746532406,0.7895015830089409,1.3304262494937737
0.69,1.0,0.9712834401839981,0.8289438736915181,0.6561581477467666,1.2702952823459455
0.7,1.0,0.9772498680518208,0.8413447460685429,0.5399096651318811,1.209853622595717
0.71,1.0,0.9821355794371834,0.853140943624104,0.4398359598042723,1.1494107034211656
0.72,1.0,0.9860965524865014,0.8643339390536173,0.35474592846231456,1.089260885162753
0.73,1.0,0.9892758899783242,0.8749280643628498,0.28327037741601185,1.029681343599874
0.74,1.0,0.9918024640754038,0.8849303297782918,0.223945302948429,0.9709302749160648
0.75,1.0,0.9937903346742238,0.8943502263331448,0.1752830049356854,0.9132454269451096
0.76,1.0,0.9953388119762813,0.9031995154143897,0.13582969233685613,0.8568429602390368
0.77,1.0,0.9965330261969594,0.9114920085625979,0.10420934814422592,0.801916636709598
0.78,1.0,0.997444869669572,0.919243340766229,0.07915451582979957,0.7486373281787241
0.79,1.0,0.998134186699616,0.9264707403903517,0.05952532419775849,0.6971528322268011
0.8,1.0,0.9986501019683699,0.9331927987311419,0.04431848411938,0.6475879783294582
0.81,1.0,0.9990323967867817,0.9394292419979411,0.032668190561999155,0.6000450034849278
0.82,1.0,0.9993128620620841,0.945200708300442,0.023840882014648485,0.5546041733972782
0.83,1.0,0.9995165758576162,0.9505285319663519,0.01722568939053684,0.5113246228198904
0.84,1.0,0.9996630707343231,0.955434537241457,0.01232219168473021,0.47024538688443485
0.85,1.0,0.9997673709209645,0.9599408431361829,0.008726826950457617,0.4313865941325578
0.86,1.0,0.9998408914098424,0.9640696808870742,0.00611901930113773,0.3947507915044709
0.87,1.0,0.9998922002665226,0.9678432252043863,0.004247802705507522,0.3603243716810901
0.88,1.0,0.9999276519560749,0.9712834401839983,0.002919469257914603,0.328079073873383
0.89,1.0,0.9999519036559824,0.9744119404783614,0.001986554713927727,0.29797353034408036
0.9,1.0,0.9999683287581669,0.9772498680518208,0.0013383022576488536,0.26995483256594033
0.91,1.0,0.9999793424930875,0.9798177845942956,0.0008926165717713292,0.2439600928959138
0.92,1.0,0.9999866542509841,0.9821355794371834,0.0005894306775653986,0.21991797990213596
0.93,1.0,0.999991460094529,0.9842223926089095,0.0003853519674208713,0.1977502079468511
0.94,1.0,0.9999945874560923,0.9860965524865014,0.0002494247129005362,0.17737296423115728
0.95,1.0,0.9999966023268753,0.9877755273449553,0.00015983741106905534,0.15869825917833724
0.96,1.0,0.9999978875452975,0.9892758899783242,0.00010140852065486758,0.14163518870800593
0.97,1.0,0.9999986991925461,0.9906132944651614,6.369825178867124e-5,0.1260910995759721
0.98,1.0,0.999999206671848,0.9918024640754038,3.9612990910320756e-5,0.1119726514742145
0.99,1.0,0.9999995208167234,0.9928571892647285,2.4389607458933652e-5,0.09918677195897668
1.0,1.0,0.9999997133484281,0.9937903346742238,1.4867195147342977e-5,0.0876415024678427

